Search for heavy resonances decaying to a photon and a hadronically decaying $Z/W/H$ boson in $pp$ collisions at $\sqrt{s}=13$ $\mathrm{TeV}$ with the ATLAS detector

Many extensions of the Standard Model predict new resonances decaying to a $Z$, $W$, or Higgs boson and a photon. This paper presents a search for such resonances produced in $pp$ collisions at $\sqrt{s} = 13$ $\mathrm{TeV}$ using a dataset with an integrated luminosity of 36.1 fb$^{-1}$ collected by the ATLAS detector at the Large Hadron Collider. The $Z/W/H$ bosons are identified through their decays to hadrons. The data are found to be consistent with the Standard Model expectation in the entire investigated mass range. Upper limits are set on the production cross section times branching fraction for resonance decays to $Z/W+\gamma$ in the mass range from 1.0 to 6.8 $\mathrm{TeV}$, and for the first time into $H+\gamma$ in the mass range from 1.0 to 3.0 $\mathrm{TeV}$.

==> Metadata.txt <==
Title: Search for heavy resonances decaying to a photon and a hadronically decaying $Z/W/H$ boson in $pp$ collisions at $\sqrt{s}=13$ $\mathrm{TeV}$ with the ATLAS detector
Abstract: Many extensions of the Standard Model predict new resonances
decaying to a $Z$, $W$, or Higgs boson and a photon. This paper presents a
search for such resonances produced in $pp$ collisions
at $\sqrt{s} = 13$ $\mathrm{TeV}$ using a dataset with an integrated
luminosity of 36.1 fb$^{-1}$ collected by the ATLAS
detector at the Large Hadron Collider.
The $Z/W/H$ bosons are identified through their decays to hadrons.
The data are found to be consistent with the Standard Model expectation in the entire
investigated mass range. Upper limits are set on the production
cross section times branching fraction for resonance decays to $Z/W+\gamma$ in the mass
range from 1.0 to 6.8 $\mathrm{TeV}$, and for the first time into $H+\gamma$
in the mass range from 1.0 to 3.0 $\mathrm{TeV}$.

Comments: 43 pages in total, author list starting page 27, 10 figures, 2 tables, submitted to  Phys. Rev. D, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2016-30/
CERN Preprint ID: CERN-EP-2018-055
Journal Ref: Phys. Rev. D 98 (2018) 032015 
DOI: 10.1103/PhysRevD.98.032015 

PhySH:
Research Areas: Electroweak interaction
Physical Systems:  Higgs bosons
Particles and Fields


